That Doesn't Go There: Attacks on Shared State in Multi-User Augmented Reality Applications

Augmented Reality (AR) is expected to become a pervasive component in enabling shared virtual experiences. In order to facilitate collaboration among multiple users, it is crucial for multi-user AR applications to establish a consensus on the "shared state" of the virtual world and its augmentations, through which they interact within augmented reality spaces. Current methods to create and access shared state collect sensor data from devices (e.g., camera images), process them, and integrate them into the shared state. However, this process introduces new vulnerabilities and opportunities for attacks. Maliciously writing false data to "poison" the shared state is a major concern for the security of the downstream victims that depend on it. Another type of vulnerability arises when reading the shared state; by providing false inputs, an attacker can view hologram augmentations at locations they are not allowed to access. In this work, we demonstrate a series of novel attacks on multiple AR frameworks with shared states, focusing on three publicly-accessible frameworks. We show that these frameworks, while using different underlying implementations, scopes, and mechanisms to read from and write to the shared state, have shared vulnerability to a unified threat model. Our evaluation of these state-of-art AR applications demonstrates reliable attacks both on updating and accessing shared state across the different systems. To defend against such threats, we discuss a number of potential mitigation strategies that can help enhance the security of multi-user AR applications.

==> sec24summer-reviews-218.txt <==
USENIX Security '24 Summer Paper #218 Reviews and Comments
===========================================================================
Paper #218 That Doesn't Go There: Attacks on Shared State in Multi-User
Augmented Reality Applications


Review #218A
===========================================================================

Paper summary
-------------
This paper presents a threat model and demonstrates several attacks on AR frameworks that support shared content/maps among users, including attacks that involve reading and/or placing AR content at a physical location that the user is not actually at. Attacks are demonstrated for three different framework, and possible mitigation strategies are discussed.

Detailed comments for authors
-----------------------------
I found this to be a very interesting paper. Though the core issue (fooling the frameworks' location detection) is quite simple, I found the issue to be interesting because of the emerging technology context, and I appreciated the clear context setting and threat model, and I enjoyed reading about the various proof of concept attacks. Moreover, though the underlying issue is easy to state, it is not necessarily easy to address -- and it will be important to do so. Additionally, the authors did a very nice job with the paper/project overall, including the writing, the fact that three frameworks are tested, the motivations for / potential impacts of each of the attacks, the experimentation with attacks under different conditions, and the discussion of potential mitigations.

One additional mitigation that came to mind, which the authors did not mention, is the use of trusted sensors (e.g., older work that comes to mind but I'm sure there is more recent work on this: https://stefan.t8k2.com/publications/mobisys/2012/tenor.pdf).

Questions:
- I was confused by the discussion of the use of OpenSFM rather than Mapillary itself. How close is what was tested to how Mapillary actually works?
- As far as I understood, all of the proof of concept attacks involved only applications written by the authors. What about existing applications that use these APIs/framework today -- would it be interesting to evaluate those for misuse/vulnerability? Does an application's vulnerability to such an attack depend on how it uses the framework?

Ethics consideration
--------------------
2. Yes: submission appropriately mitigates potential risks or harms

Comments for ethics consideration
---------------------------------
The authors discuss what seem to be appropriate disclosure to the relevant companies. They also mention that experiments with Mapillary were conducted with Mapillary's permissions. I believe the other experiments (because they were local and/or read) did not need such permissions from the platforms, but it would be good for the authors to explain this explicitly.

Reasons to accept the paper
---------------------------
- Important and interesting topic, which will likely become only more relevant as AR technologies are developed and deployed
- Clear threat model
- Interesting and meaningful proof of concept attacksrystal Mountain
- Appropriate disclosure of attacks to companies

Reasons to not accept the paper
-------------------------------
- In some ways the paper is quite simple (a simple threat model, straightforward proof of concept attacks, one core issue -- that location detection can be fooled -- exploited multiple times)

Recommended decision
--------------------
1. Accept

Questions for authors' response
-------------------------------
- Can you confirm that the experiments for which you did not explicitly mention receiving permission indeed did not require any permissions or support from the platform (e.g., because they could not have actually affected other users)?

Writing quality
---------------
3. Adequate

Confidence in recommended decision
----------------------------------
3. Highly confident (would try to convince others)



Review #218B
===========================================================================

Paper summary
-------------
This paper proposed three types of attacks on commonly used AR frameworks for smartphones. The paper utilizes only read/write API calls available to normal users without specialized permissions to attack the shared state system of multi-user AR applications. The authors presented AR shared state taxonomy based on the size of the spatial map and access permission of users.  The remote read and write attacks for local and non-curated applications can achieve the objective by showing only an image of the target environment. While read attacks achieved a higher success rate, the paper shows that with access to manipulate the victim's environment, the write attack can also achieve a higher success rate by using a special trigger feature. In the case of global, curated applications, the same strategy as above is used along with GPS spoofing to execute a read attack. For global, crowd-sourced applications, first, the paper designed a write attack on the shared state map by manipulating the GPS part of the key. Second, the vulnerability of object detection in the key image is exploited to inject false information to perform a write attack on shared holograms. The authors conducted experiments in multiple environments with the addition of noise and presented the success rate of the attacks.

Detailed comments for authors
-----------------------------
Understanding the vulnerabilities of existing AR systems and frameworks is an important and interesting problem. I appreciate the authors' effort in developing remote attacks to compromise the anchor system. The paper shows a detailed understanding of the shared state. The authors described a concrete problem statement with the impact of each scenario in legitimate use cases. I also enjoyed reading the author's rationale behind some of the outcomes --- for example, in the presence of clutter, why the write attack was less impacted than the read attack.

However, while the vulnerabilities reported could have an impact on users, I find the threat model unclear, and the research contribution in the paper limited. My concerns about the paper are detailed below.  

** Unclear Assumptions in Scenario A Attacks **

For the functionality of cloud anchor API, users need to have access to a unique Anchor ID/app credentials in order to access the shared state. Therefore, for the presented attacks to be successful, the victim and attacker both need to know these credentials. The authors did not mention their assumptions clearly about what the attacker knows prior to the read/write attack. In Section 3, the authors mention "Another user (User B), who has been granted access credentials to the app by User A", does User B here refer to the attacker? 

Another assumption could be that the anchor database is not protected by credentials, therefore any user with a correct key (location) can read/write the shared state. However, in the examples mentioned in the introduction, such as in a construction company, it cannot be imagined that such a system is not protected by credentials that are only shared with trusted users. 

These strong assumptions make the impact of the attack very limited. If the authors specify some methods to bypass the credential requirement, the attack can be made stronger. Please clarify. 

** Limited Novelty in Designing the Attacks **

This paper explored the remote read/write attacks on the AR framework. However, the technical contribution in designing the attacks is unclear. 

At the core of this work, 2D location spoofing attacks are used to exploit a vulnerability of some AR frameworks. Although this can be impactful to users, image spoofing attacks are a well-known problem. It is a limitation in these frameworks if they do not implement countermeasures to defend against these attacks. Similarly, for attack types B and C, an established GPS spoofing emulator is used.

I was expecting the authors to cleverly use these vulnerabilities to launch more impactful attacks; however, they report these bugs only.

Another direction to consider is to design and implement a robust solution to overcome these vulnerabilities while maintaining the usability of the system. 

** Contribution in AR frameworks taxonomy ** 

The authors list the taxonomy as one of their contributions. What is the novelty of this taxonomy? I think this contribution is limited since the APIs already distinguish between local and global anchors. 


** Unclear Evaluation Details in 5.2 ** 

The evaluation of this process is unclear to me -- the vulnerability exploited here is mentioned, however, the paper misses the details of the experiments conducted. Therefore, the rationale behind having false information in at least 3 test images is unclear. The success rate of this type of attack is also not mentioned.


** Evaluation of scenario A and B in iOS **

Cloud Anchor API and Geospatial API in the AR Core framework are also available for iOS devices, not only Android. It would be interesting to check if the attacks are still feasible in iOS devices, given that the iPhone has LiDar Depth sensing.

Minor Comments: 

1. Figures need improvements in their quality and also please make the figures more illustrative and clear. 
2. Writing needs improvement in some parts. For example "Triggered Remote Write Attack" Section is not clear. Please clarify and give concrete examples and scenarios.

Ethics consideration
--------------------
1. No

Reasons to accept the paper
---------------------------
1. This paper presents attacks on shared states in AR frameworks and addresses an important problem. Multi-user or shared experience is becoming increasingly popular with the possibility of future applications with exciting new features. This is extremely important to understand the vulnerability of the existing system and framework.

2. The experiments are conducted in different lighting conditions, noise, and indoor-outdoor environments. The results demonstrate that the presence of any type of this noise has little impact on the robustness of the attack.

Reasons to not accept the paper
-------------------------------
1. For scenario A attacks, the credential of cloud anchor should be shared among the victim and attacker for the attacks to be successful. The paper should have clearly mentioned the assumption or specified that the credential must be stolen.
Cloud Anchor API.

2. The design of attacks is straightforward, using 2D spoofing techniques and the existing GPS spoofing emulator.

3. In Scenario C, the evaluation of “Poisoned Write of Shared Holograms” is not detailed.

Recommended decision
--------------------
4. Reject

Writing quality
---------------
3. Adequate

Confidence in recommended decision
----------------------------------
3. Highly confident (would try to convince others)



Review #218C
===========================================================================

Paper summary
-------------
# Problem Statement, Methodology, and System Design
The Authors bring up a novel attack vector in the multi-user augmented reality (AR) space. With the possibility of overlaying virtual objects (referred to as \textit{augmentation} or \textit{hologram} in the paper), presenting such objects to multiple users may create a shared model of reality called the \textit{shared state}. The paper points out that the process of \textit{reading} from and \textit{writing} to the shared state may open up a possibility of poisoning the values read or written. Thus, the paper studies how such attacks can be performed, and the hypothesis has been deployed and tested on three frameworks, namely the Google Cloud Anchor API, Google ARCore Geospatial API, and Meta Mapillary system.

# Evaluation and Claims
The Authors claim to make the following contributions in the paper:
- Taxonomy of existing commercial AR frameworks with shared state (with their geographic scale and update permissions, and their vulnerabilities).
- Unified threat model covering the current and future AR apps.
- Demonstration of multiple AR-specific attacks on shared state on the three frameworks with real AR devices.
- Extended tests/attacks in various environments for robustness.

Detailed comments for authors
-----------------------------
# Thank You Very Much!
Dear Authors, thank you very much for submitting your work to USENIX Security Symposium this year. We greatly value your contribution to the community. I personally enjoyed reading the new insights and findings that your paper presents. Below are some more detailed thoughts that came to mind when reading your paper. While the current version of the paper already has some great findings and insights, I am hoping that these can further improve the paper and make it even better.

# Things that Are Already Stellar
- \textit{Novel attack vectors}: The Authors present new attack vectors in the context of shared states in multi-user AR frameworks; this specific angle of AR frameworks/applications seems novel and has never been explored in prior work in AR/VR security and privacy.

- \textit{Multi-user AR frameworks}: The three multi-user AR frameworks studied in this paper are relevant; they represent different aspects of such frameworks, such as global vs. local shared state and curated vs. non-curated shared state; further, the threat model is realistic and the experiments (proof-of-concept) were performed as realistically as possible using APIs from the three frameworks.

# Things that Can Be Made Better
- \textit{Writing}: While the paper is quite well-written in general, there are some things that can be made clearer; for instance, the motivation for looking into (just) the three frameworks from Google and Meta can be further clarified, e.g., are they only ones?; perhaps, the Authors can also clarify what "major examples" mean exactly; another example is that it is unclear how the Authors came up with the three sub-types of general attack for Scenario A (Section 3), which implies that there might be other possible attacks; finally, the Authors can further proofread the paper more to get rid of all the typos and grammatical mistakes.

- \textit{Discussed-only mitigations}: While it is probably for another paper (or a Major Revision?), unfortunately, the mitigation strategies are only discussed in this paper, and none was implemented and evaluated (yet) in this paper.

# Typos/Grammatical Issues (Including but Not Limited To)
- Page 12: ... images that have not been tampered between sensing and upload ... -> ... images that have not been tampered \textit{with} between sensing and upload ...
- Page 13: ... content sharing for holograms \textit{with} given their locations, ... -> ... content sharing for holograms given their locations, ...

\textit{P.S. If any of these is not a typo/mistake, I apologize. Then, it was my mistake.}

Ethics consideration
--------------------
3. Yes: submission may not appropriately mitigate potential risks or harms

Comments for ethics consideration
---------------------------------
Per my understanding, the proof-of-concept attack deployments are all "sandboxed" and will not interfere with real users. Nevertheless, can the Authors clarify and confirm that the images used in the proof-of-concept attacks will not cause issues to real users of the three frameworks?

Required changes
----------------
- Perhaps on the writing side, the Authors can further clarify certain things (e.g., the motivation to look into the three frameworks, the three attack sub-types in Scenario A, etc.)

Reasons to accept the paper
---------------------------
- The attack vector is novel: poisoning of shared state in multi-user AR frameworks.
- The evaluation was performed as realistically as possible using APIs from the frameworks.
- Mitigation strategies are properly discussed (though not deployed/evaluated).

Reasons to not accept the paper
-------------------------------
- I wish the mitigation strategies (to some degree) were evaluated as well to strengthen the paper.

Recommended decision
--------------------
2. Accept on Shepherd Approval

Questions for authors' response
-------------------------------
- Can the Authors please clarify the motivation to look into the three frameworks and the three attack sub-types in Scenario A?

Writing quality
---------------
2. Well-written

Confidence in recommended decision
----------------------------------
2. Fairly confident



Review #218D
===========================================================================

Paper summary
-------------
The paper investigates security vulnerabilities in multi-user Augmented Reality (AR) applications that share a virtual state for collaborative experiences. It presents a series of novel attacks on various AR frameworks that exploit weaknesses in reading and writing shared states, allowing malicious actions such as poisoning the state or accessing restricted hologram augmentations. The study highlights a common vulnerability among different AR system. Finally, it proposes mitigation strategies to enhance the security of multi-user AR applications.

Detailed comments for authors
-----------------------------
This is a great adversarial look at a growing area of interest. It illustrates that even internally secure software/hardware systems can be exploited with malicious sensor data inputs, something that we have seen across many other domains. That is also my only main concern here - many lessons from these other domains in the cyber-physical space (say, cars, aviation, mobile phones) exist and may not need to be re-learned if they are related properly. GPS spoofing on Android apps comes to mind, for example. This could be extended in the related work/mitigation discussion.

A few general comments:
- A deeper technical description and analysis of the different APIs is necessary prior to the evaluation. There are some nuggets hidden in the text, e.g. "The Cloud Anchor API typically relies on an adequate number of planes to create a map in the shared state. " but these should be discussed more fundamentally and in a structured way.
- LIDAR and liveness detection mechanisms may also work as countermeasures in some scenarios?
- You mention Streetview as a source for AR states, there are others that could be considered such as Rightmove (fun paper at Usenix this year [1])

A fe questions on the evaluation:
- To understand the quality of the attack, it would be good to have a benign baseline. As AR systems are still early stages, they are not perfect even for their intended use cases. How often can does a legitimate local read/write fail, for example?
- The technical details of the evaluation are limited, some examples and high level descriptions are given but the reader can't judge the clutter for example or the informal(?) experiments with lighting.
- Why is "outdoor garden" in scenario A so bad specifically?
- It would be good to have Figure 8 also for Scenario A - though, on the other hand, I suspect that this is really just a factor of camera placement and focus, nothing inherent to AR or the APIs. In general, more details on the state of virtual and physical environment are needed however (Appendix, artifacts).

Nitpick:
- I really question the wisdom of capitalizing read, write, written throughout. It really disturbs the flow and is not typically done in other areas using r/w operations.
- UMI -> IMU
- Check the placement of Table 2,3,4. It's confusing that they are placed in unrelated subsections.
- Please go over your references properly, e.g. [67] and [68] are the same as are [22] and [23] or [3] and [4], maybe more.

[1] https://homes.cs.washington.edu/~rcmcamis/documents/usenixsecurity23-mcamis.pdf

Ethics consideration
--------------------
1. No

Reasons to accept the paper
---------------------------
1. Timely and relevant,  addresses a growing concern in the rapidly evolving field of AR. The examples in the introduction are illustrative and convincing.
2. Applied approach, demonstrating vulnerabilities across multiple publicly-accessible AR frameworks.
3. Countermeasures/mitigation strategies, the paper goes beyond identifying vulnerabilities.
4. Well written paper, easy to follow and a good read, kudos!

Reasons to not accept the paper
-------------------------------
1. More technical details needed on APIs: The paper lacks some in-depth technical explanations of the attack methods and their exploitation, in particular how the different APIs work. A more detailed description could enhance the credibility of the findings and allow readers to better understand the vulnerabilities.
2. Evaluation: Likewise, for credibility of the results it would be good to have more details on the results of the evaluation, including environments of attackers and targets. There are no artifacts provided only some stylized pictures and very high-level result tables.

Recommended decision
--------------------
3. Accept Conditional on Major Revision

Writing quality
---------------
2. Well-written

Confidence in recommended decision
----------------------------------
2. Fairly confident



Review #218E
===========================================================================

Paper summary
-------------
This paper presents a study of multi-user AR application, and finds that
the `shared state` can be manipulated by a malicious attacker. Then,
the paper illustrates three attacks on Google Cloud Anchor, Google Geospatial,
and Meta Mapillary.

Detailed comments for authors
-----------------------------
Thank you for investigating the share states in the multi-user AR applications.
I was eager to learn the vulnerabilities of such AR platforms before reading this paper,
but I feel quite disappointed after reading it. There are several major flaws in this paper,
which I think diminishes the contributions claimed in the paper.


#### Lack of technical novelty

The biggest concern I have is the novelty of this paper. In essence,
the paper utilizes GPS spoofing or creates fake images to launch the attacks,
which, in my opinion, do not have any technical challenges. 
In fact, the paper just utilizes the GPU emulator directly. 
This type of cheating mechanisms has been known for decades;
the closest-related example I can think of is the `Pokemon Go` AR app,
in which some users may use fake GPS coordinates to capture rare Pokemons. 
For the fake images, there are lots of papers on how to generate fake images
to circumvent authentication, such as use photos to bypass facial recognition.
Therefore, I do not see any technical challenges or contributions.


#### Threat model is questionable

In the attack scenarios presented in this paper, there is a hidden assumption:
the users who share the state trust each other.

For example, in Scenario A (Sec. 3), it is mentioned that 
` Another user (User B), who has been granted access credentials to the app by User A, 
can then Read the hologram from the shared state and view and interact with it in the same physical space. `
If I understand correctly, A needs to grant B access first, then B can see the hologram.
In other words, B has the permission to view A's hologram.
If this is true, why the attack is considered as an `attack`? I am confused.
If A is concerned about the hologram, he/she can choose not to share with B.

For Scenario C, Sec. 5, since the shared state is crowd-sourced and non-curated,
it is expected that anyone (with enough knowledge on how it works) can upload malicious contents.
I also don't see why this is considered as an attack; this is the intended behavior for
crowd-sourced software. Moreover, launching such attacks,
one caught, the reputation damage is significant.

This paper does provide a `threat model` section, but that does not answer my questions.


#### Consequences of the attacks are unclear

Another important question to ask is, what can the attacker gain?
In the paper, the attacker can steal the hologram placed by the victim; why does it matter?
Is it sensitive? What will happen when the attacker steals it? 
I do not see any incentives or payouts for the attacker.

The paper does mention a scenario in the Introduction:
`For example, suppose a construction company is using AR to place and visualize 
markings related to the environment, such as where a water pipe should be built or where to dig a hole. `
I do not understand why the company does not go to the site directly.


#### Other comments

The cases presented in the paper are very application-specific.
I fail to see how the attacks can be generalized to other scenarios.

Ethics consideration
--------------------
2. Yes: submission appropriately mitigates potential risks or harms

Reasons to accept the paper
---------------------------
+ Present three attack cases on real-world AR platforms

Reasons to not accept the paper
-------------------------------
- Lack of technical novelty
- Threat model is questionable
- Consequences of the attacks are unclear

Recommended decision
--------------------
4. Reject

Questions for authors' response
-------------------------------
- Explain the threat model, i.e., why the attacks are truly `attacks`

Writing quality
---------------
3. Adequate

Confidence in recommended decision
----------------------------------
3. Highly confident (would try to convince others)



AuthorFeedback Response by Author [Carter Slocum <csloc001@ucr.edu>] (888 words)
---------------------------------------------------------------------------
Thank you for the insightful comments. We are happy to revise the paper to incorporate the suggestions and improve the writing.

\textbf{Common concerns:}

$\bullet$ Threat models (RevB, RevE).

As multi-user AR continuously evolves, the access mechanisms in Scenario A evolve alongside. Our study takes an early look at security risks in this developing area in the hope that the attacks and lessons learned can help define and mitigate potential threats. 

There are many use cases of shared state in multi-user AR with varying degrees of trust among the sharing users.  The collaborative nature of these applications necessitate opening shared state for read and possibly write access among large groups of users that are not necessarily mutually trusting.  We will expand on the taxonomy of Scenario A to describe the varying levels of user access and trust. For example, users may need a “room code” (or anchor ID) when first launching the app [A]. The room code is an integer that by default starts at “1” and increments for every new local session, making it feasible to find through brute force. In less restrictive settings, the room code could be encoded in a physical QR code and displayed in public to a mix of trusted and untrusted users; for example, in an AR street gallery [B]. In this scenario, User A never requires explicitly granting access to the holograms to User B. Manually validating every prospective user who joins the session would be costly and a barrier to collaborative AR.
The API credentials to access the developer’s anchor database (shared state) are usually hardcoded into the app, and users do not need to specify them [A]. Read/write permissions to the database are set by app developers. For instance, in a construction company, the developer may only allow users to read, and restrict writes.

For Scenario C, we believe that understanding how to write poisoned updates (through careful manipulation of the keys and values) to cause adverse downstream effects on victims is unique to the AR setting.

[A] https://developers.google.com/ar/develop/java/cloud-anchors/quickstart

[B] https://artoflondon.co.uk/events/augmented-reality-art-gallery

$\bullet$ Ethical considerations/attacks affecting others (RevA, RevC).

None of our attacks affected regular users. In Scenarios A and B, experiments were limited to local applications and devices only accessible to us. In Scenario C, experiments were confined to a geo-fenced region designated for our research.  We disclosed all vulnerabilities to the respective companies.

$\bullet$ Attack novelty (RevB, RevE).

We agree that some of the attack mechanisms employed in this work use known patterns from other domains. Our contribution is to target and demonstrate these threats on real AR platforms. Also, the attacks are often different in AR because of factors such as the confluence of the real and virtual elements; for example, in the triggered write attack, the attacker must capture both real elements (the trigger) and virtual elements (the spoofed image). 

$\bullet$ Writing and organization (RevC, RevD).

We will revise the manuscript carefully to improve figure/table clarity and catch typos and repeated references.

$\bullet$ Mitigations (RevB, RevC, RevD).

We will add an evaluation for defense mechanisms involving depth sensors (like LiDAR on iPhone) to reject spoofed 2D images.

\textbf{RevA:}

Please see common concerns.

\textbf{RevB:}

$\bullet$ Unclear evaluation in Section 5.2.

We conducted this attack using tampered images in writes to the shared state. The tampering had to be present in at least three sequential images, perhaps to triangulate the 3D position of the spoofed object. We achieved a 100% success rate with a 3-image sequence and a 0% success rate for shorter image sequences.

$\bullet$ Contribution to AR frameworks taxonomy.

We will weaken the claims of the AR taxonomy contribution if the reviewers prefer. We developed the taxonomy because there are many possible models for creating and using shared state in multi-user AR.  The taxonomy distinguishes between curated and non-curated shared states and provides common framing around key-value pairs and read/write permissions in different scenarios, with implications on attacks.

\textbf{RevC:}

$\bullet$ Motivation for the AR frameworks and Scenario A attack sub-types.

The CloudAnchor and Geospatial APIs are two popular AR APIs in Android and iOS smartphones. Our Meta contacts suggested that Mapillary is likely to play a role in future AR/VR products.
We designed the Scenario A attack sub-types because read/write are fundamental operations on the shared state. We further evolved the write attacks via triggers.

\textbf{RevD:}

$\bullet$ Benign baseline.

Benign AR baselines generally have a high success rate. We will add results to show this in a revision, as a function of distance for Scenarios A and B

$\bullet$ Outdoor garden results.

To read from the shared state, the AR algorithms must first detect planes in the environment. The outdoor garden is on a slope with few planes, hampering the attacker’s (and benign baseline’s) ability to read holograms.

$\bullet$ API and environment details.

Most algorithms used in Scenarios A and B are closed-source. We will add additional background to describe the API calls and pictures/details of the attack environments.

\textbf{RevE:}

$\bullet$ Attack consequences.

Holograms may contain sensitive information, and access control has been identified as an important threat [45,50].  They may also be used to guide/influence the actions of AR users. In a construction site, a user who goes to the site directly would see the wrong hologram (a “dig safe” sign) superimposed on a seemingly innocuous area, causing the user to dig in a dangerous area.



Comment @A1 by Reviewer C
---------------------------------------------------------------------------
Dear Authos, thank you so much for your answers.


Comment @A2 by Administrator
---------------------------------------------------------------------------
[REC] Ethics discussion summary: Thank you for clarifying that none of your attacks impacted regular users. Please articulate this in the revised version of the paper.


Comment @A3 by Reviewer E
---------------------------------------------------------------------------
Thank you for your submission and response! The reviewers see a path to publication, and would like to see the following changes in a Major Revision:

- Clarify the fact that experiments did not impact users and findings were disclosed
- Clarify assumptions about attack preconditions / clarify the threat model
- Clarify that the attack methodology is not new, and the novelty lies in applying/adapting existing techniques to a new domain (AR).
- Provide better examples (context) that can clarify the practicability and consequences of the attacks.
- Justify/show/evaluate defense mechanisms to detect proposed attacks, e.g., the use of depth sensors for 2D spoofing attacks.
- Provide more technical details and evaluation details
- Address spelling and grammar issues throughout
- Improve the organization and presentation of the paper
- Clarify all points and make changes promised in your rebuttal

The expectation in the revised design and evaluation sections is that your technique is understandable to the reader and can be independently replicated by other researchers after reading your paper.

Please use the anonymous comment system if any of these requirements are unclear. We are looking forward to reviewing your revised submission.


Comment @A4 by Author [Jiasi Chen <jiasi@cs.ucr.edu>]
---------------------------------------------------------------------------
Dear shepherd, thank you for the detailed list of changes and suggestions! We will work carefully on these and plan to target the February 2024 deadline. Would submitting the revised draft 2 weeks before the Feb. 26, 2024 shepherd decision deadline -- on Feb. 12, 2024 -- be sufficient? Or please let us know if you prefer an alternative timeline.

Thank you,
The authors


Comment @A5 by Shepherd
---------------------------------------------------------------------------
Dear authors, 

I apologize for missing your message a couple of weeks ago. If you're able to get the draft to me just a little bit earlier -- sometime during the week of February 5 -- that would be helpful due to some travel I have scheduled. But if that's not possible I can work with your proposed timeline.

Thanks,
Your Shepherd


Comment @A6 by Author [Jiasi Chen <jiasi@cs.ucr.edu>]
---------------------------------------------------------------------------
Dear shepherd,

Thank you for your response. We will have the draft to you by the time that you suggested (week of Feb. 5).

Best,
The authors

